A Bound for the Rank-One Transient of Inhomogeneous Matrix Products in Special Case

We consider inhomogeneous matrix products over max-plus algebra, where the matrices in the product satisfy certain assumptions under which the matrix products of sufficient length be rank-one, as it was shown in [6][L. Shue, B.D.O. Anderson, S. Dey: On steady state properties of certain max-plus products. Proceedings of the American Control Conference, Philadelphia, Pensylvania, (June 1998), 1909 1913.]. We establish a bound on the transient after which this starts to happen for any product of matrices whose length exceeds that bound.

==> kybdata.txt <==
@kybdata_begin:title
A bound for the rank-one transient of inhomogeneous matrix products in special case
@kybdata_end:title
@kybdata_begin:authors
Arthur Kennedy-Cochran-Patrick, Serge\u {\i } Sergeev, \v {S}tefan Bere\v {z}n\'y
@kybdata_end:authors
@kybdata_begin:name
Arthur
@kybdata_end:name
@kybdata_begin:surname
Kennedy-Cochran-Patrick
@kybdata_end:surname
@kybdata_begin:address
University of Birmingham, School of Mathematics, \\ Watson Building, Edgbaston, B15 2TT Birmingham, United Kingdom
@kybdata_end:address
@kybdata_begin:email
AXC381@bham.ac.uk
@kybdata_end:email
@kybdata_begin:name
Serge\u {\i }
@kybdata_end:name
@kybdata_begin:surname
Sergeev
@kybdata_end:surname
@kybdata_begin:address
University of Birmingham, School of Mathematics, \\ Watson Building, Edgbaston, B15 2TT Birmingham, United Kingdom
@kybdata_end:address
@kybdata_begin:email
S.Sergeev@bham.ac.uk
@kybdata_end:email
@kybdata_begin:name
\v {S}tefan
@kybdata_end:name
@kybdata_begin:surname
Bere\v {z}n\'y
@kybdata_end:surname
@kybdata_begin:address
DMTI, FEEI TUKE, N\v {e}mcovej 32, 042\,00 Ko\v {s}ice, Slovak Republic \\ and University of Birmingham, School of Mathematics, Watson Building, Edgbaston, B15 2TT Birmingham, United Kingdom
@kybdata_end:address
@kybdata_begin:email
Stefan.Berezny@tuke.sk
@kybdata_end:email
@kybdata_begin:keywords
Max-plus Algebra, Matrix Product, Rank-One, Walk, Trellis Digraph
@kybdata_end:keywords
@kybdata_begin:amses
15A80, 68R99, 16Y60, 05C20, 05C22, 05C25
@kybdata_end:amses
@kybdata_begin:lastpage
13
@kybdata_end:lastpage

